Comparative study of Kondo effect in Vanadium dichalcogenides VX$_2$ (X=Se & Te)

We report on the electrical transport, magnetotransport, and magnetic properties studies on the transition metal dichalcogenides VSe$_2$ and VTe$_2$ and draw a comprehensive comparison between them. We observe Kondo effect in both systems induced by the exchange interaction between localized moments and conduction electrons at low temperature, resulting into resistance upturn at 6 K for VSe$_2$ and 17 K for VTe$_2$. From the field dependent resistance measurements we find that the data is fitted best with modified Hamann equation corrected by the quantum Brillouin function for VSe$_2$, while the data is fitted best with modified Hamann equation corrected by the classical Langevin function for VTe$_2$. Interestingly, we observe a contrasting magnetoresistance (MR) property between these systems across the Kondo temperature. That means, negative MR is found in both systems in the Kondo state. In the normal state MR is positive for VSe$_2$, while it is negligible for VTe$_2$. In addition, both systems show weak ferromagnetism at low temperature due to intercalated V atoms.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

